Governing Governance: A Formal Framework for Analysing Institutional Design and Enactment Governance

This dissertation is motivated by the need, in today's globalist world, for a precise way to enable governments, organisations and other regulatory bodies to evaluate the constraints they place on themselves and others. An organisation's modus operandi is enacting and fulfilling contracts between itself and its participants. Yet, organisational contracts should respect external laws, such as those setting out data privacy rights and liberties. Contracts can only be enacted by following contract law processes, which often require bilateral agreement and consideration. Governments need to legislate whilst understanding today's context of national and international governance hierarchy where law makers shun isolationism and seek to influence one another. Governments should avoid punishment by respecting constraints from international treaties and human rights charters. Governments can only enact legislation by following their own, pre-existing, law making procedures. In other words, institutions, such as laws and contracts are designed and enacted under constraints.

==> images/highlevel_abstraction_example_2.tex.preview_BB.txt <==
-162.69212pt,17.6941pt,272.89929pt,538.73099pt


==> images/presentation_compiler_overview.tex.preview_BB.txt <==
-103.23004pt,408.91933pt,393.82346pt,658.05855pt

